Quantitative chemical tagging, stellar ages and the chemo-dynamical evolution of the Galactic disc

The early science results from the new generation of high-resolution stellar spectroscopic surveys, such as GALAH and the Gaia-ESO survey, will represent major milestones in the quest to chemically tag the Galaxy. Yet this technique to reconstruct dispersed coeval stellar groups has remained largely untested until recently. We build on previous work that developed an empirical chemical tagging probability function, which describes the likelihood that two field stars are conatal, that is, they were formed in the same cluster environment. In this work we perform the first ever blind chemical tagging experiment, i.e., tagging stars with no known or otherwise discernable associations, on a sample of 714 disc field stars with a number of high quality high resolution homogeneous metal abundance measurements. We present evidence that chemical tagging of field stars does identify coeval groups of stars, yet these groups may not represent distinct formation sites, e.g. as in dissolved open clusters, as previously thought. Our results point to several important conclusions, among them that group finding will be limited strictly to chemical abundance space, e.g. stellar ages, kinematics, colors, temperature and surface gravity do not enhance the detectability of groups. We also demonstrate that in addition to its role in probing the chemical enrichment and kinematic history of the Galactic disc, chemical tagging represents a powerful new stellar age determination technique.

==> table_2.dat <==
HIP,GID
80,6
305,13
407,1
699,18
768,19
910,25
950,15
1128,28
1349,9
1599,18
1746,4
1877,26
1931,11
1976,13
2021,19
2057,21
2194,64
2319,34
2711,61
2909,12
3026,58
3086,20
3142,25
3170,26
3182,2
3391,63
3479,21
3497,2
3704,14
3734,31
3909,16
4830,1
4892,14
5264,13
5301,38
5315,40
5700,3
5862,36
6177,51
6607,4
6653,1
6949,4
7080,11
7091,7
7276,11
7961,28
7978,15
8398,5
8498,1
8758,1
8798,2
8859,23
9085,22
9137,23
9316,63
9381,2
9471,17
9629,53
9818,12
9911,13
10116,1
10483,3
10492,11
10694,7
10798,54
10977,46
11072,19
11205,7
11309,25
11586,52
12048,36
12186,39
12306,45
12381,18
12411,21
12444,15
12483,6
12611,65
12653,49
12889,21
13315,37
13341,1
13350,14
13366,6
13848,24
13902,14
13938,27
14016,12
14023,29
14086,28
14241,40
14339,38
14879,18
14954,11
15131,9
15158,1
15371,14
15381,7
15510,40
15940,4
16169,44
16365,50
16391,55
16492,6
16852,19
17147,8
17378,39
17970,41
17987,4
18331,60
18612,3
18802,47
19233,3
19773,9
20199,20
20242,26
20489,5
20638,4
21079,15
21731,30
21832,35
21839,20
22162,42
22263,15
22278,1
22325,49
22336,5
22349,2
22395,32
22824,21
23383,12
23555,56
24037,4
24682,10
24722,2
24819,57
24829,42
25209,61
25905,14
26273,41
27072,67
27080,35
27128,8
27910,29
28044,20
28066,12
28159,4
28267,17
28403,10
29271,29
29716,31
30158,7
30439,6
30476,55
30480,11
30503,1
30545,19
31030,9
32649,2
33094,17
33324,6
33582,44
33642,12
34065,10
34069,53
34212,19
34254,19
34410,37
34511,16
34739,2
34961,4
35139,9
35148,20
35318,9
35718,17
35750,46
36210,1
36491,59
36515,15
36795,31
36849,47
36855,24
36874,46
36993,56
37233,43
37419,10
37520,11
37853,8
38134,8
38750,50
38782,7
38862,20
38926,25
39911,47
40613,28
40761,5
40794,2
41471,1
42356,1
42612,3
42734,43
42889,2
43054,3
43393,35
44075,8
44319,13
44441,31
44713,39
44821,57
44860,28
44896,14
44915,1
45283,28
45514,2
45733,48
46685,17
46888,18
47048,52
47588,2
48468,27
49285,12
49793,6
49942,2
50274,53
50316,1
50671,25
50907,65
50941,8
51028,33
51078,5
51579,5
51614,27
51933,18
51938,4
52325,7
52990,32
53122,50
53719,29
53765,23
53982,27
54043,28
54469,48
54779,4
54924,8
55210,53
55278,5
55805,66
56004,13
56336,9
56389,3
56557,7
56664,33
56845,2
56868,4
57017,23
57216,10
58145,66
58153,6
58401,62
58517,1
58576,11
58843,8
58950,14
59021,19
59380,9
59639,51
59699,6
60019,22
60288,13
60462,41
60574,50
60729,36
60825,33
60956,35
61619,67
61971,34
62534,4
62607,64
62857,1
63918,6
64345,6
64408,5
64426,45
64444,48
64459,10
64673,1
64698,20
64706,51
64747,14
64792,60
64924,7
66238,20
66814,35
67371,5
67534,11
67784,16
67863,8
68273,4
68468,1
68796,54
69220,3
69645,32
69780,64
69796,38
70140,6
70182,45
70330,36
70922,8
71019,4
71470,34
71735,10
71844,33
72479,51
72673,9
72688,57
73650,3
74033,8
74067,8
74079,47
74389,1
74500,5
74537,12
74831,48
75181,2
75487,33
76226,34
76394,19
76899,20
76984,13
77358,1
77439,6
77536,27
77637,8
77641,24
78330,4
78425,21
78551,7
78556,2
78955,11
79073,60
79137,30
79138,10
79576,8
79715,1
79792,1
80013,12
80221,35
80337,15
80423,6
80587,45
80686,15
80700,7
80722,37
81041,44
81269,39
81300,46
81461,6
81520,54
81580,34
81603,7
81749,4
82062,9
82265,13
82588,16
82621,32
83204,37
83229,4
83241,3
83276,3
83489,2
83562,2
83601,49
83867,22
84255,9
84551,42
84636,11
84781,2
84905,43
84907,38
84988,6
85007,23
85042,7
85320,21
85757,6
85963,33
85969,1
86013,8
86193,13
86516,18
86731,5
86796,5
87154,27
87443,1
87523,25
87533,3
87539,8
87679,24
87769,1
87841,1
88622,4
88631,30
88945,15
89036,3
89076,1
89105,16
89207,16
89583,2
89589,3
89733,6
89952,9
90004,2
90442,4
90485,42
90896,5
91095,12
91438,14
91471,55
91582,29
92270,67
92288,12
92864,1
92880,21
92973,44
93185,22
93377,7
93889,5
93966,39
94645,49
94678,12
95106,16
95262,4
95447,65
96124,2
96160,16
96258,31
96425,29
96536,42
96854,24
96881,29
97024,2
97213,5
97358,15
97676,1
97779,16
98355,9
98416,19
98565,52
98767,30
98785,61
98964,17
99100,17
99139,4
99174,56
99224,17
99240,11
99551,12
99799,10
100405,41
100412,14
100568,58
100792,58
100942,1
100970,3
101346,9
101399,30
101857,3
102018,36
102046,66
102200,54
102264,22
102548,22
102580,32
102610,37
102762,1
102793,44
102838,2
103458,45
103498,59
103572,6
103609,40
103654,1
103682,11
103692,63
103735,26
103773,18
103881,52
103896,18
103990,27
104045,1
104075,15
104152,1
104294,10
104560,9
104659,59
104672,3
104766,18
104922,1
105083,37
105214,13
105521,5
105541,21
105606,11
105790,2
105858,34
106006,5
106560,6
106678,17
106701,16
106931,14
106951,20
107607,6
107618,10
107708,25
107857,8
107877,18
108068,4
108095,23
108158,17
108288,10
108468,38
108473,19
108598,62
108736,2
109012,24
109086,1
109110,15
109144,19
109207,24
109214,21
109378,30
109381,13
109450,7
109650,22
109795,18
109821,3
110028,1
110035,38
110084,2
110102,26
110109,14
110341,31
110454,23
110468,62
110512,2
110712,32
110843,5
111274,12
111312,26
111517,2
111565,4
111648,40
111746,10
112151,43
112201,1
112243,55
113044,5
113113,3
113137,30
113357,5
113386,7
113421,11
113454,22
113543,26
113677,21
113688,3
113777,2
114040,17
114333,1
114450,3
114460,7
114576,7
114584,22
114590,5
114615,16
114709,23
114743,12
115286,20
115411,41
115577,17
115662,1
115792,31
115803,16
115917,9
116033,3
116410,10
116421,43
116478,7
116906,1
117320,36
117364,3
117526,56
117627,10
117880,39
117902,24
117961,13
118010,3
118115,3
118141,23
118143,32

